Formation of High-Mass stars in an isolated environment in the Large Magellanic Cloud

The aim of this study is to characterize the distribution and basic properties of the natal gas associated with high-mass young stellar objects (YSOs) in isolated environments in the Large Magellanic Cloud (LMC). High-mass stars usually form in Giant Molecular Clouds (GMCs) as part of a young stellar cluster, but some OB stars are observed far from GMCs. By examining the spatial coincidence between the high-mass YSOs and 12CO (J = 1-0) emission detected by NANTEN and Mopra observations, we selected ten high-mass YSOs that are located away from any of the NANTEN clouds but are detected by the Mopra pointed observations. The ALMA observations revealed that a compact molecular cloud whose mass is a few thousand solar masses or smaller is associated with the high-mass YSOs, which indicates that these compact clouds are the sites of high-mass star formation. The high-density and high-temperature throughout the clouds are explained by the severe photodissociation of CO due to the lower metallicity than in the Galaxy. The star formation efficiency ranges from several to as high as ~ 40%, indicating efficient star formation in these environments. The enhanced turbulence may be a cause of the efficient star formation therein, as judged from the gas velocity information and the association with the lower density gas.

==> 00README.txt <==
nohypertex
